A multi-objective mixed integer linear programming model for supply chain planning of 3D printing

Three-dimensional (3D) printing makes customized parts in small batches, but 3D printers are expensive and slow, so the grouping, orientation, and sequencing of parts decide both delivery times and printer use. We study the allocation of parts with due dates to jobs on identical powder bed 3D printers, where the orientation of a part sets its height and the plate area it occupies. We formulate a bi-objective mixed integer linear programming model that minimizes the weighted earliness and tardiness of the parts and the unused plate area of the jobs, and we show that the optimal timing of a fixed job sequence is an isotonic regression. The Pareto front is computed with the epsilon-constraint method, and a non-dominated sorting genetic algorithm built on this timing result handles larger instances. On random instances, choosing the orientation lowers the earliness and tardiness by 63\% on average compared with the orientation given in the data. For 15 to 40 parts, the genetic algorithm keeps 98\% to 99\% of the hypervolume of the best known fronts in less than a minute per run on average, whereas a time-limited epsilon-constraint method keeps about half of it with 30 and 40 parts.

==> ex.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-0.75,xscale=0.75]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Rectangle [id:dp515038296750711] 
\draw   (135,39) -- (381,39) -- (311,135) -- (65,135) -- cycle ;
%Shape: Circle [id:dp5797957991575824] 
\draw   (109,109.5) .. controls (109,102.6) and (114.6,97) .. (121.5,97) .. controls (128.4,97) and (134,102.6) .. (134,109.5) .. controls (134,116.4) and (128.4,122) .. (121.5,122) .. controls (114.6,122) and (109,116.4) .. (109,109.5) -- cycle ;
%Shape: Circle [id:dp04602315221237152] 
\draw   (234,59.5) .. controls (234,52.6) and (239.6,47) .. (246.5,47) .. controls (253.4,47) and (259,52.6) .. (259,59.5) .. controls (259,66.4) and (253.4,72) .. (246.5,72) .. controls (239.6,72) and (234,66.4) .. (234,59.5) -- cycle ;
%Shape: Circle [id:dp4798376257992585] 
\draw   (318,58.5) .. controls (318,51.6) and (323.6,46) .. (330.5,46) .. controls (337.4,46) and (343,51.6) .. (343,58.5) .. controls (343,65.4) and (337.4,71) .. (330.5,71) .. controls (323.6,71) and (318,65.4) .. (318,58.5) -- cycle ;
%Shape: Circle [id:dp3658952837506053] 
\draw   (165,66.5) .. controls (165,59.6) and (170.6,54) .. (177.5,54) .. controls (184.4,54) and (190,59.6) .. (190,66.5) .. controls (190,73.4) and (184.4,79) .. (177.5,79) .. controls (170.6,79) and (165,73.4) .. (165,66.5) -- cycle ;
%Shape: Circle [id:dp1617250653194593] 
\draw   (219,111.5) .. controls (219,104.6) and (224.6,99) .. (231.5,99) .. controls (238.4,99) and (244,104.6) .. (244,111.5) .. controls (244,118.4) and (238.4,124) .. (231.5,124) .. controls (224.6,124) and (219,118.4) .. (219,111.5) -- cycle ;
%Straight Lines [id:da2472968986096351] 
\draw    (134,108.5) -- (167.58,75.4) ;
\draw [shift={(169,74)}, rotate = 135.41] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9775756991086808] 
\draw    (188,75) -- (220.5,103.68) ;
\draw [shift={(222,105)}, rotate = 221.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da37138025306172784] 
\draw    (259,59.5) .. controls (286.58,53.1) and (273.41,104.42) .. (247.68,73.47) ;
\draw [shift={(246.5,72)}, rotate = 52.07] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da29099446012548524] 
\draw    (244,111.5) -- (319.27,68) ;
\draw [shift={(321,67)}, rotate = 149.98] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp13514274100299706] 
\draw   (131,143) -- (377,143) -- (307,239) -- (61,239) -- cycle ;
%Shape: Circle [id:dp8664566103781552] 
\draw   (105,213.5) .. controls (105,206.6) and (110.6,201) .. (117.5,201) .. controls (124.4,201) and (130,206.6) .. (130,213.5) .. controls (130,220.4) and (124.4,226) .. (117.5,226) .. controls (110.6,226) and (105,220.4) .. (105,213.5) -- cycle ;
%Shape: Circle [id:dp09036039207611424] 
\draw   (230,163.5) .. controls (230,156.6) and (235.6,151) .. (242.5,151) .. controls (249.4,151) and (255,156.6) .. (255,163.5) .. controls (255,170.4) and (249.4,176) .. (242.5,176) .. controls (235.6,176) and (230,170.4) .. (230,163.5) -- cycle ;
%Shape: Circle [id:dp06597934387834425] 
\draw   (314,162.5) .. controls (314,155.6) and (319.6,150) .. (326.5,150) .. controls (333.4,150) and (339,155.6) .. (339,162.5) .. controls (339,169.4) and (333.4,175) .. (326.5,175) .. controls (319.6,175) and (314,169.4) .. (314,162.5) -- cycle ;
%Shape: Circle [id:dp0591900390041471] 
\draw   (161,170.5) .. controls (161,163.6) and (166.6,158) .. (173.5,158) .. controls (180.4,158) and (186,163.6) .. (186,170.5) .. controls (186,177.4) and (180.4,183) .. (173.5,183) .. controls (166.6,183) and (161,177.4) .. (161,170.5) -- cycle ;
%Shape: Circle [id:dp09162176061289751] 
\draw   (215,215.5) .. controls (215,208.6) and (220.6,203) .. (227.5,203) .. controls (234.4,203) and (240,208.6) .. (240,215.5) .. controls (240,222.4) and (234.4,228) .. (227.5,228) .. controls (220.6,228) and (215,222.4) .. (215,215.5) -- cycle ;
%Straight Lines [id:da10396695267634581] 
\draw    (130,212.5) -- (163.58,179.4) ;
\draw [shift={(165,178)}, rotate = 135.41] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8551071691351331] 
\draw    (184,179) -- (216.5,207.68) ;
\draw [shift={(218,209)}, rotate = 221.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da02181462659164546] 
\draw    (240,215.5) -- (315.27,172) ;
\draw [shift={(317,171)}, rotate = 149.98] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8254276091988477] 
\draw    (314,162.5) -- (257,163.47) ;
\draw [shift={(255,163.5)}, rotate = 359.03] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da8619614521998811] 
\draw    (134,108.5) .. controls (161.58,102.1) and (148.41,153.42) .. (122.68,122.47) ;
\draw [shift={(121.5,121)}, rotate = 52.07] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da959997184067154] 
\draw    (230,163.5) -- (131.79,212.61) ;
\draw [shift={(130,213.5)}, rotate = 333.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da356010769410827] 
\draw    (318,58.5) -- (192,66.38) ;
\draw [shift={(190,66.5)}, rotate = 356.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da25964466145209175] 
\draw    (314,162.5) -- (188,170.38) ;
\draw [shift={(186,170.5)}, rotate = 356.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (115,100) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{A}};
% Text Node
\draw (172,57) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{B}};
% Text Node
\draw (241,50) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{C}};
% Text Node
\draw (324,49) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{D}};
% Text Node
\draw (226,103) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{E}};
% Text Node
\draw (111,204) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{A}};
% Text Node
\draw (168,161) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{B}};
% Text Node
\draw (237,154) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{C}};
% Text Node
\draw (320,153) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{D}};
% Text Node
\draw (222,207) node [anchor=north west][inner sep=0.75pt]   [align=left] {\scriptsize{E}};
% Text Node
\draw (115,66) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\tiny Layer 1}};
% Text Node
\draw (115,165) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\tiny Layer 2}};


\end{tikzpicture}

==> ex0.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Rectangle [id:dp515038296750711] 
\draw   (135,39) -- (381,39) -- (311,135) -- (65,135) -- cycle ;
%Shape: Circle [id:dp5797957991575824] 
\draw   (109,109.5) .. controls (109,102.6) and (114.6,97) .. (121.5,97) .. controls (128.4,97) and (134,102.6) .. (134,109.5) .. controls (134,116.4) and (128.4,122) .. (121.5,122) .. controls (114.6,122) and (109,116.4) .. (109,109.5) -- cycle ;
%Shape: Circle [id:dp04602315221237152] 
\draw   (234,59.5) .. controls (234,52.6) and (239.6,47) .. (246.5,47) .. controls (253.4,47) and (259,52.6) .. (259,59.5) .. controls (259,66.4) and (253.4,72) .. (246.5,72) .. controls (239.6,72) and (234,66.4) .. (234,59.5) -- cycle ;
%Shape: Circle [id:dp4798376257992585] 
\draw   (318,58.5) .. controls (318,51.6) and (323.6,46) .. (330.5,46) .. controls (337.4,46) and (343,51.6) .. (343,58.5) .. controls (343,65.4) and (337.4,71) .. (330.5,71) .. controls (323.6,71) and (318,65.4) .. (318,58.5) -- cycle ;
%Shape: Circle [id:dp3658952837506053] 
\draw   (165,66.5) .. controls (165,59.6) and (170.6,54) .. (177.5,54) .. controls (184.4,54) and (190,59.6) .. (190,66.5) .. controls (190,73.4) and (184.4,79) .. (177.5,79) .. controls (170.6,79) and (165,73.4) .. (165,66.5) -- cycle ;
%Shape: Circle [id:dp1617250653194593] 
\draw   (219,111.5) .. controls (219,104.6) and (224.6,99) .. (231.5,99) .. controls (238.4,99) and (244,104.6) .. (244,111.5) .. controls (244,118.4) and (238.4,124) .. (231.5,124) .. controls (224.6,124) and (219,118.4) .. (219,111.5) -- cycle ;
%Straight Lines [id:da2472968986096351] 
\draw    (134,108.5) -- (167.58,75.4) ;
\draw [shift={(169,74)}, rotate = 135.41] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9775756991086808] 
\draw    (188,75) -- (220.5,103.68) ;
\draw [shift={(222,105)}, rotate = 221.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da37138025306172784] 
\draw    (259,59.5) .. controls (286.58,53.1) and (273.41,104.42) .. (247.68,73.47) ;
\draw [shift={(246.5,72)}, rotate = 52.07] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da29099446012548524] 
\draw    (244,111.5) -- (319.27,68) ;
\draw [shift={(321,67)}, rotate = 149.98] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp13514274100299706] 
\draw   (131,143) -- (377,143) -- (307,239) -- (61,239) -- cycle ;
%Shape: Circle [id:dp8664566103781552] 
\draw   (105,213.5) .. controls (105,206.6) and (110.6,201) .. (117.5,201) .. controls (124.4,201) and (130,206.6) .. (130,213.5) .. controls (130,220.4) and (124.4,226) .. (117.5,226) .. controls (110.6,226) and (105,220.4) .. (105,213.5) -- cycle ;
%Shape: Circle [id:dp09036039207611424] 
\draw   (230,163.5) .. controls (230,156.6) and (235.6,151) .. (242.5,151) .. controls (249.4,151) and (255,156.6) .. (255,163.5) .. controls (255,170.4) and (249.4,176) .. (242.5,176) .. controls (235.6,176) and (230,170.4) .. (230,163.5) -- cycle ;
%Shape: Circle [id:dp06597934387834425] 
\draw   (314,162.5) .. controls (314,155.6) and (319.6,150) .. (326.5,150) .. controls (333.4,150) and (339,155.6) .. (339,162.5) .. controls (339,169.4) and (333.4,175) .. (326.5,175) .. controls (319.6,175) and (314,169.4) .. (314,162.5) -- cycle ;
%Shape: Circle [id:dp0591900390041471] 
\draw   (161,170.5) .. controls (161,163.6) and (166.6,158) .. (173.5,158) .. controls (180.4,158) and (186,163.6) .. (186,170.5) .. controls (186,177.4) and (180.4,183) .. (173.5,183) .. controls (166.6,183) and (161,177.4) .. (161,170.5) -- cycle ;
%Shape: Circle [id:dp09162176061289751] 
\draw   (215,215.5) .. controls (215,208.6) and (220.6,203) .. (227.5,203) .. controls (234.4,203) and (240,208.6) .. (240,215.5) .. controls (240,222.4) and (234.4,228) .. (227.5,228) .. controls (220.6,228) and (215,222.4) .. (215,215.5) -- cycle ;
%Straight Lines [id:da10396695267634581] 
\draw    (130,212.5) -- (163.58,179.4) ;
\draw [shift={(165,178)}, rotate = 135.41] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8551071691351331] 
\draw    (184,179) -- (216.5,207.68) ;
\draw [shift={(218,209)}, rotate = 221.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da02181462659164546] 
\draw    (240,215.5) -- (315.27,172) ;
\draw [shift={(317,171)}, rotate = 149.98] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8254276091988477] 
\draw    (314,162.5) -- (257,163.47) ;
\draw [shift={(255,163.5)}, rotate = 359.03] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da8619614521998811] 
\draw    (134,108.5) .. controls (161.58,102.1) and (148.41,153.42) .. (122.68,122.47) ;
\draw [shift={(121.5,121)}, rotate = 52.07] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da959997184067154] 
\draw    (230,163.5) -- (131.79,212.61) ;
\draw [shift={(130,213.5)}, rotate = 333.43] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da356010769410827] 
\draw    (318,58.5) -- (192,66.38) ;
\draw [shift={(190,66.5)}, rotate = 356.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da25964466145209175] 
\draw    (314,162.5) -- (188,170.38) ;
\draw [shift={(186,170.5)}, rotate = 356.42] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (115,100) node [anchor=north west][inner sep=0.75pt]   [align=left] {A};
% Text Node
\draw (172,57) node [anchor=north west][inner sep=0.75pt]   [align=left] {B};
% Text Node
\draw (241,50) node [anchor=north west][inner sep=0.75pt]   [align=left] {C};
% Text Node
\draw (324,49) node [anchor=north west][inner sep=0.75pt]   [align=left] {D};
% Text Node
\draw (226,103) node [anchor=north west][inner sep=0.75pt]   [align=left] {E};
% Text Node
\draw (111,204) node [anchor=north west][inner sep=0.75pt]   [align=left] {A};
% Text Node
\draw (168,161) node [anchor=north west][inner sep=0.75pt]   [align=left] {B};
% Text Node
\draw (237,154) node [anchor=north west][inner sep=0.75pt]   [align=left] {C};
% Text Node
\draw (320,153) node [anchor=north west][inner sep=0.75pt]   [align=left] {D};
% Text Node
\draw (222,207) node [anchor=north west][inner sep=0.75pt]   [align=left] {E};
% Text Node
\draw (115,66) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\scriptsize Layer 1}};
% Text Node
\draw (115,165) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\scriptsize Layer 2}};


\end{tikzpicture}

